How Good is the Model in Model-in-the-loop Event Coreference Resolution Annotation?

Annotating cross-document event coreference links is a time-consuming and cognitively demanding task that can compromise annotation quality and efficiency. To address this, we propose a model-in-the-loop annotation approach for event coreference resolution, where a machine learning model suggests likely corefering event pairs only. We evaluate the effectiveness of this approach by first simulating the annotation process and then, using a novel annotator-centric Recall-Annotation effort trade-off metric, we compare the results of various underlying models and datasets. We finally present a method for obtaining 97\% recall while substantially reducing the workload required by a fully manual annotation process. Code and data can be found at https://github.com/ahmeshaf/model_in_coref

==> reviews.txt <==
============================================================================ 
LAW-XVII 2023 Reviews for Submission #34
============================================================================ 

Title: How Good Is the Model in Model-in-the-loop Event Coreference Resolution Annotation?
Authors: Shafiuddin Rehan Ahmed, Abhijnan Nath, Michael Regan, Adam Pollins, Nikhil Krishnaswamy and James H. Martin


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 3
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
Summary of the paper: The paper describes the implementation of an iterative model-in-the-loop methodology for annotating event coreference links. The effectivenes of this approach is evaluated on two datasets (Event Coreference Bank Plus and Gun Violence Corpus) and three methods (Cross-encoder, BERTScore and Lemma Similarity) using a recall-based metric proposed by the authors. 

Strengths: A fairly written paper, nice and clear structure, detailed analysis and description, good choice of the datasets and reasonable results. 

Weaknesses: I would estimate a more detailed introduction into the model-in-the-loop methodology. In the paper, it is introduced by a single sentence with a reference as a footnote. Is prodi.gy a natural choice for such annotation? Are there other ones? There are different names used for such(?) methodology (machine-in-the-loop, human-in-the-loop, etc.). It this the same thing?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 2

Detailed Comments
---------------------------------------------------------------------------
Summary of the paper:

This paper strives to make annotation of cross-document event coreference resolution (ECR) easier. The authors propose suggesting ECR links to annotators using a model-in-the-loop paradigm. For their approach, the authors store event clusters (groups of coreferent event mentions). For each event to be annotated, a similarity ranking with existing event clusters is generated, allowing suggestions to be offered the the annotator. 

The authors compare three existing ranking techniques with varying computational requirements (and a random baseline) for two ECR datasets. They evaluate the techniques by comparing recall against the number of comparisons an annotator has to make to find the right event. They do this by simulating annotation on two previously annotated ECR datasets. Recall goes down when the correct cluster is excluded from the set of suggestions and the number of comparisons goes up as the size of the suggestion set increases.

The evaluation and analysis show the viability of the approach, and the comparison of ranking techniques is informative for other researchers leading annotation projects who may want to try something like this.

The scope of the paper is limited to ECR and not coreference resolution more generally, but to me it's plausible that this could work for other coref annotation tasks. The evaluation is limited; there's no human annotation study; and bias is mentioned but not evaluated. However, this is a short workshop paper, so I think it's fine to leave these considerations for future work. The authors make a narrow but solid contribution here, and I would be glad to see this paper at LAW.

Strengths:

- Proposes a way to ease annotation burden for ECR
- Compares several different ranking methods for generating suggestions against a random baseline. This comparison yields useful insights about how to apply their approach and also considers computational requirements.
- Authors release code and data

Weaknesses:

- Approach is only tested on ECR and only for two datasets
- Evaluation is simulated/theoretical. No study with actual annotators was conducted to determine whether these annotation suggestions would speed up annotation, improve annotation performance/agreement, or increase annotator satisfaction.
- The authors acknowledge that use of their models could lead to the generation of biased corpora
---------------------------------------------------------------------------


Questions and Suggestions for Authors
---------------------------------------------------------------------------
Questions:

- 075 and 076: Does CDCR mean cross-document coreference resolution? This initialism is only used here and isn't explained. If CDCR means what I assume, then it is presumably more general than ECR. Conclusions drawn from experiments exclusively conducted for ECR may not hold for CDCR.
- 099: Which metrics? I didn't follow up on each of these citations, but the sentence starting on 103 makes it seem like just precision and recall are proposed. Is that the case? If not, consider being more specific about previous metrics.
- 103: "The ECR system" Your system? The systems in the cited papers? This is ambiguous.

Suggestions:

- There's literature out there on pre-annotation (though maybe not related to ECR) that's probably worth citing

Minor suggestions (typos etc.):

- 247: This sentence is hard to parse
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 5
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
This work describes a model-in-the-loop annotation method for event coreference resolution (ECR), a task which differs from classical coreference resolution in that only events are targeted, and coreference chains may extend beyond individual documents. The method relies on a model that retrieves mentions that are likely coreferent with a given event, and three ranking methods are described and evaluated. An evaluation shows these methods to be more effective than a random ranking baseline.

This work is generally very clearly written and methodologically sound. The problem is well motivated and the claims are well motivated by the evidence.

There is no major problem that I find with this work. The only problem might be that this method is not exceptionally original (the ranking methods for the most part reuse existing models), but still, if this is the first application of model assistance in ECR annotation, then there is certainly novelty in that. My only other complaint might be that it would have been very interesting to see an annotation study that evaluated annotation time and quality in a normal setting and a model-assisted setting, in order to assess whether this method is truly better than plain old annotation.
---------------------------------------------------------------------------


